Relation-aware Meta-learning for Market Segment Demand Prediction with Limited Records

E-commerce business is revolutionizing our shopping experiences by providing convenient and straightforward services. One of the most fundamental problems is how to balance the demand and supply in market segments to build an efficient platform. While conventional machine learning models have achieved great success on data-sufficient segments, it may fail in a large-portion of segments in E-commerce platforms, where there are not sufficient records to learn well-trained models. In this paper, we tackle this problem in the context of market segment demand prediction. The goal is to facilitate the learning process in the target segments by leveraging the learned knowledge from data-sufficient source segments. Specifically, we propose a novel algorithm, RMLDP, to incorporate a multi-pattern fusion network (MPFN) with a meta-learning paradigm. The multi-pattern fusion network considers both local and seasonal temporal patterns for segment demand prediction. In the meta-learning paradigm, transferable knowledge is regarded as the model parameter initialization of MPFN, which are learned from diverse source segments. Furthermore, we capture the segment relations by combining data-driven segment representation and segment knowledge graph representation and tailor the segment-specific relations to customize transferable model parameter initialization. Thus, even with limited data, the target segment can quickly find the most relevant transferred knowledge and adapt to the optimal parameters. We conduct extensive experiments on two large-scale industrial datasets. The results justify that our RMLDP outperforms a set of state-of-the-art baselines. Besides, RMLDP has been deployed in Taobao, a real-world E-commerce platform. The online A/B testing results further demonstrate the practicality of RMLDP.

==> figures/parameter.csv <==
jhs,5,10,15,20,25,30,35,40,,,
large,50.81%,40.27%,33.36%,29.22%,26.31%,23.96%,23.97%,24.28%,,,
small,55.23%,41.79%,35.19%,30.87%,27.73%,25.29%,25.63%,25.70%,,,
digital,44.66%,37.04%,31.70%,27.63%,25.14%,22.84%,23.14%,23.58%,,,
women,53.59%,42.83%,36.64%,31.61%,29.03%,26.21%,26.31%,26.78%,,,
men,55.57%,43.33%,36.27%,31.49%,28.25%,25.87%,26.23%,26.94%,,,
sports,57.38%,43.39%,37.47%,33.03%,29.71%,26.98%,26.72%,26.90%,,,
food,52.79%,39.37%,33.47%,29.95%,26.56%,24.25%,24.31%,24.46%,,,
chemicals,51.40%,40.41%,33.52%,29.79%,26.71%,24.38%,24.23%,24.52%,,,
Sundry,54.50%,41.91%,34.25%,30.59%,27.61%,25.11%,25.58%,25.84%,,,
,,,,,,,,,,,
,,,,,,,,,,,
tttm,5,10,15,20,25,30,35,40,,,
Kitchenware,61.37%,46.08%,38.87%,34.55%,31.25%,28.54%,28.38%,28.65%,,,
bedding,55.31%,44.72%,38.12%,33.71%,30.89%,28.19%,28.57%,29.04%,,,
toiletries,59.86%,48.18%,38.92%,34.51%,31.64%,28.85%,28.84%,29.13%,,,
women,54.91%,45.69%,37.55%,33.48%,30.49%,27.93%,28.20%,29.02%,,,
men,56.88%,46.70%,38.68%,34.44%,31.28%,28.56%,28.61%,29.01%,,,
children,60.29%,47.43%,38.29%,34.21%,31.25%,28.41%,28.74%,29.30%,,,
snacks,63.46%,46.92%,40.02%,34.97%,31.78%,29.02%,29.05%,29.39%,,,
fresh,65.70%,47.66%,39.52%,35.67%,32.27%,29.34%,29.08%,29.89%,,,
drink,57.28%,48.29%,40.02%,34.96%,31.87%,29.17%,29.41%,29.81%,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,

==> figures/tsne.csv <==
big_group,small_group,x,y
Daily Supplies,chemical,22.565403,-1.6353884
Daily Supplies,chemical,22.731543,-3.1274457
Daily Supplies,chemical,25.111238,-4.3109093
Daily Supplies,chemical,25.070898,-4.562243
Daily Supplies,chemical,29.959639,-5.148131
Daily Supplies,chemical,25.991692,-6.3516393
Daily Supplies,chemical,30.869724,-6.397894
Daily Supplies,chemical,26.226957,-6.887367
Daily Supplies,chemical,31.194035,-6.8998394
Daily Supplies,chemical,31.31467,-7.3522425
Daily Supplies,chemical,30.847282,-7.423781
Daily Supplies,chemical,23.73369,-7.78809
Daily Supplies,chemical,24.276558,-7.800352
Daily Supplies,chemical,23.78177,-7.8287826
Daily Supplies,chemical,33.036842,-7.8564973
Daily Supplies,chemical,23.267952,-8.653987
Daily Supplies,chemical,29.484873,-8.6859865
Daily Supplies,chemical,26.305761,-8.956017
Daily Supplies,chemical,28.17434,-8.969294
Daily Supplies,chemical,23.117088,-9.021957
Daily Supplies,chemical,26.784925,-9.168905
Daily Supplies,chemical,26.480858,-9.270451
Daily Supplies,chemical,35.097725,-9.393519
Daily Supplies,chemical,35.017345,-9.417295
Daily Supplies,chemical,31.724258,-9.579971
Daily Supplies,chemical,26.83892,-9.6620035
Daily Supplies,chemical,31.981287,-10.482085
Daily Supplies,chemical,23.378233,-10.608956
Daily Supplies,chemical,25.021946,-10.640359
Daily Supplies,chemical,23.796915,-10.757969
Daily Supplies,chemical,26.619476,-10.878832
Daily Supplies,chemical,32.460842,-11.010571
Daily Supplies,chemical,31.652622,-11.205921
Daily Supplies,chemical,24.292654,-11.37566
Daily Supplies,chemical,31.575932,-11.377533
Daily Supplies,chemical,23.174805,-11.628432
Daily Supplies,chemical,25.411467,-11.719262
Daily Supplies,chemical,31.980759,-11.800765
Daily Supplies,chemical,31.55474,-11.941774
Daily Supplies,chemical,22.481686,-11.994984
Daily Supplies,chemical,27.372007,-12.003658
Daily Supplies,chemical,23.226786,-12.065885
Daily Supplies,chemical,23.868406,-12.57865
Daily Supplies,chemical,24.583633,-12.794285
Daily Supplies,chemical,23.480354,-12.86645
Daily Supplies,chemical,23.9806,-12.918718
Daily Supplies,chemical,26.321577,-13.02218
Daily Supplies,chemical,31.38537,-13.075175
Daily Supplies,chemical,32.460884,-13.225992
Daily Supplies,chemical,22.951843,-13.248435
Daily Supplies,chemical,23.755993,-13.300756
Daily Supplies,chemical,25.06774,-13.388133
Daily Supplies,chemical,32.479477,-13.451689
Daily Supplies,chemical,22.7475,-13.470494
Daily Supplies,chemical,23.805544,-13.793897
Daily Supplies,chemical,25.451477,-14.302267
Daily Supplies,chemical,25.747656,-15.509649
Daily Supplies,chemical,25.893404,-16.030848
Daily Supplies,chemical,27.51412,-16.070745
Daily Supplies,chemical,26.326818,-16.221733
Daily Supplies,chemical,26.950287,-16.291725
Daily Supplies,chemical,27.672916,-16.468962
Daily Supplies,chemical,26.156145,-16.822088
Daily Supplies,chemical,26.012547,-16.944254
Daily Supplies,chemical,26.85664,-17.16611
Daily Supplies,chemical,27.824186,-17.583967
Daily Supplies,chemical,27.407234,-17.908936
Daily Supplies,chemical,26.469112,-17.941177
Daily Supplies,chemical,27.881823,-18.001009
Daily Supplies,chemical,28.202684,-18.158484
Daily Supplies,chemical,26.571465,-18.374298
Daily Supplies,chemical,26.077055,-18.426853
Daily Supplies,chemical,21.886663,-18.898228
Daily Supplies,chemical,24.85726,-18.930735
Daily Supplies,chemical,24.5563,-19.056118
Daily Supplies,chemical,27.497105,-19.086086
Daily Supplies,chemical,26.261051,-20.738573
Daily Supplies,chemical,26.296795,-21.394878
Daily Supplies,chemical,26.32976,-21.637777
Daily Supplies,chemical,23.83919,-22.121635
Daily Supplies,chemical,23.820087,-22.123243
Daily Supplies,chemical,28.14153185,-11.31257627
Daily Supplies,chemical,28.23515488,-12.47876814
Daily Supplies,chemical,27.65045582,-10.2691257
Daily Supplies,chemical,28.7090582,-12.04658949
Daily Supplies,chemical,29.45672992,-10.19840014
Daily Supplies,chemical,29.59297892,-10.80764434
Daily Supplies,chemical,29.72798006,-10.1182671
Daily Supplies,chemical,28.24523204,-10.0175999
Daily Supplies,chemical,28.24833052,-12.06242406
Daily Supplies,chemical,28.80173962,-10.16870711
Daily Supplies,chemical,29.21744284,-11.07195532
Daily Supplies,chemical,29.41116966,-10.50183332
Electric,Digital,-49.523808,-35.688053
Electric,Digital,-49.304592,-38.31913
Electric,Digital,-49.158024,-30.744335
Electric,Digital,-48.99232,-30.933523
Electric,Digital,-48.77492,-33.3199
Electric,Digital,-48.570175,-30.32046
Electric,Digital,-48.358265,-38.52469
Electric,Digital,-48.334347,-34.36091
Electric,Digital,-48.239395,-34.22608
Electric,Digital,-48.206406,-36.80824
Electric,Digital,-48.123257,-36.428932
Electric,Digital,-47.97278,-35.17973
Electric,Digital,-47.88739,-36.533184
Electric,Digital,-47.851135,-34.962616
Electric,Digital,-47.458042,-43.11441
Electric,Digital,-47.456753,-42.510384
Electric,Digital,-47.416183,-28.250187
Electric,Digital,-47.285835,-36.84264
Electric,Digital,-47.23394,-36.233593
Electric,Digital,-47.221523,-44.243427
Electric,Digital,-47.19546,-39.78609
Electric,Digital,-47.166924,-29.7454
Electric,Digital,-47.15396,-30.997606
Electric,Digital,-46.998997,-43.450184
Electric,Digital,-46.996227,-31.01813
Electric,Digital,-46.887585,-42.641327
Electric,Digital,-46.76027,-44.188976
Electric,Digital,-46.66879,-30.614708
Electric,Digital,-46.545082,-30.364431
Electric,Digital,-46.49498,-29.4826
Electric,Digital,-46.464577,-34.93073
Electric,Digital,-46.463173,-43.514885
Electric,Digital,-46.453766,-34.8243
Electric,Digital,-46.4529,-40.514187
Electric,Digital,-46.398674,-36.447025
Electric,Digital,-46.331673,-41.874527
Electric,Digital,-46.050785,-41.931488
Electric,Digital,-45.961754,-38.61467
Electric,Digital,-45.93697,-38.460384
Electric,Digital,-45.816936,-40.762917
Electric,Digital,-45.797398,-32.83874
Electric,Digital,-45.74123,-42.681957
Electric,Digital,-45.3983,-44.218006
Electric,Digital,-45.324093,-40.956013
Electric,Digital,-45.252827,-31.401888
Electric,Digital,-45.215046,-31.468115
Electric,Digital,-45.112514,-41.05267
Electric,Digital,-45.101917,-26.544376
Electric,Digital,-45.05839,-32.07078
Electric,Digital,-44.852158,-26.197332
Electric,Digital,-44.367588,-35.07748
Electric,Digital,-44.21235,-26.020447
Electric,Digital,-44.13613,-30.486368
Electric,Digital,-44.122032,-26.007025
Electric,Digital,-43.85413,-33.884666
Electric,Digital,-43.796074,-34.516727
Electric,Digital,-43.77095,-32.311253
Electric,Digital,-43.610325,-29.152721
Electric,Digital,-43.56941,-31.683947
Electric,Digital,-43.47542,-38.257442
Electric,Digital,-43.419086,-38.989906
Electric,Digital,-43.36818,-34.43402
Electric,Digital,-43.341545,-34.583115
Electric,Digital,-43.30915,-38.148224
Electric,Digital,-43.199154,-28.522337
Electric,Digital,-43.032623,-28.964483
Electric,Digital,-42.905704,-29.523594
Electric,Digital,-42.73675,-44.487713
Electric,Digital,-42.55592,-44.94574
Electric,Digital,-42.52461,-33.6703
Electric,Digital,-42.479393,-26.881668
Electric,Digital,-42.46836,-25.260117
Electric,Digital,-42.39119,-44.483715
Electric,Digital,-42.34901,-25.069324
Electric,Digital,-42.282764,-35.137146
Electric,Digital,-42.276466,-44.920765
Electric,Digital,-42.1248,-41.14159
Electric,Digital,-42.109676,-44.362762
Electric,Digital,-41.752792,-31.613468
Electric,Digital,-41.743435,-33.419136
Electric,Digital,-41.738876,-33.253223
Electric,Digital,-41.732494,-41.392506
Electric,Digital,-41.612587,-41.812233
Electric,Digital,-41.5697,-40.391685
Electric,Digital,-41.496284,-30.793156
Electric,Digital,-40.864777,-28.299606
Electric,Digital,-40.848785,-28.364681
Electric,Digital,-40.70425,-31.532001
Electric,Digital,-40.383163,-32.93445
Electric,Digital,-40.28479,-38.987255
Electric,Digital,-40.134773,-38.876225
Electric,Digital,-39.754807,-35.60779
Electric,Digital,-39.743523,-35.629765
Electric,Digital,-39.73439,-31.658264
Electric,Digital,-39.200626,-36.11549
Electric,Digital,-38.623417,-33.478455
Electric,Digital,-38.615116,-28.298439
Electric,Digital,-38.53185,-33.399082
Electric,Digital,-37.862343,-25.297703
Electric,Digital,-37.093437,-32.206963
Electric,Digital,-37.086124,-36.664864
Electric,Digital,-36.92205,-57.076336
Electric,Digital,-36.909397,-37.888313
Electric,Digital,-36.894035,-38.01795
Electric,Digital,-36.724224,-57.131325
Electric,Digital,-36.417454,-37.076557
Electric,Digital,-36.19549,-57.349426
Electric,Digital,-36.12868,-32.27404
Electric,Digital,-36.003708,-35.112568
Electric,Digital,-35.93395,-36.25427
Electric,Digital,-35.803448,-55.266804
Electric,Digital,-35.544743,-29.781267
Electric,Digital,-35.521343,-54.281593
Electric,Digital,-35.445007,-27.954628
Electric,Digital,-35.334877,-25.141916
Electric,Digital,-35.328175,-56.57876
Electric,Digital,-35.098213,-55.1165
Electric,Digital,-34.956074,-56.45823
Electric,Digital,-34.844208,-58.00972
Electric,Digital,-34.76054,-55.095184
Electric,Digital,-34.65962,-56.352882
Electric,Digital,-34.62721,-27.629608
Electric,Digital,-34.46823,-57.11788
Electric,Digital,-34.327877,-26.917366
Electric,Digital,-34.274654,-27.655476
Electric,Digital,-34.220745,-55.74067
Electric,Digital,-34.043747,-58.246605
Electric,Digital,-33.812706,-56.405994
Electric,Digital,-33.770966,-57.865723
Electric,Digital,-33.392002,-58.450573
Electric,Digital,-33.376385,-57.451435
Electric,Digital,-33.36813,-58.173843
Electric,Digital,-32.883297,-53.966827
Electric,Digital,-32.389046,-56.049316
Electric,Digital,-32.118313,-56.03962
Electric,Digital,-32.029404,-56.0749
Electric,Digital,-31.911474,-30.79676
Electric,Digital,-27.22052,-28.817812
Electric,Digital,-27.130423,-34.85335
Electric,Digital,-27.126009,-24.938446
Electric,Digital,-25.194475,-25.494486
Electric,Digital,-20.257153,-42.649986
Electric,Digital,-17.054667,-47.047092
Electric,Digital,-16.86836,-40.166607
Electric,Digital,-13.650173,-56.438904
Electric,Large,1.0250698,19.537788
Electric,Large,1.8487402,19.782263
Electric,Large,1.5944718,19.717474
Electric,Large,1.0210413,19.473646
Electric,Large,0.82150596,21.08742
Electric,Large,-0.23813047,21.799215
Electric,Large,1.4839107,21.490355
Electric,Large,-0.53999466,22.098352
Electric,Large,-0.6055923,22.163198
Electric,Large,-4.670898,18.982899
Electric,Large,0.15820204,20.926388
Electric,Large,2.618877,19.774532
Electric,Large,0.24083614,24.047571
Electric,Large,-2.7503026,25.647709
Electric,Large,-3.4556038,19.373047
Electric,Large,-2.2892005,22.306374
Electric,Large,2.1192172,22.222809
Electric,Large,2.4317417,22.640215
Electric,Large,1.8746971,22.042889
Electric,small,-20.64865,1.2298393
Electric,small,-21.124414,-2.323504
Electric,small,-33.27991,-14.237278
Electric,small,-44.159534,28.607746
Electric,small,-44.38521,28.60019
Electric,small,-47.78184,4.6406965
Electric,small,-47.858555,4.6183143
Electric,small,-48.27648,25.031519
Electric,small,-48.88835,27.769238
Electric,small,-48.97123,19.711428
Electric,small,-49.329628,24.044832
Electric,small,-49.526768,28.774786
Electric,small,-49.69319,27.00039
Electric,small,-49.807392,28.791489
Electric,small,-49.87092,26.149618
Electric,small,-49.875637,21.660116
Electric,small,-49.89073,29.991224
Electric,small,-49.915962,23.013876
Electric,small,-50.20276,26.261024
Electric,small,-50.258026,28.949955
Electric,small,-50.464176,23.991722
Electric,small,-50.797737,22.1338
Electric,small,-51.062454,26.639927
Electric,small,-51.091908,24.836296
Electric,small,-51.27983,28.65758
Electric,small,-51.352604,21.637894
Electric,small,-51.36365,23.181616
Electric,small,-51.425037,26.44067
Electric,small,-51.47644,27.332712
Electric,small,-51.504555,29.26685
Electric,small,-51.547897,25.416193
Electric,small,-51.548496,23.95775
Electric,small,-51.841026,25.35891
Electric,small,-51.842045,16.648762
Electric,small,-51.87169,23.654451
Electric,small,-51.947918,26.31646
Electric,small,-52.034172,23.771557
Electric,small,-52.31321,18.94822
Electric,small,-52.315353,19.074612
Electric,small,-52.36814,26.865965
Electric,small,-53.398506,21.986395
Electric,small,-53.418255,24.534143
Electric,small,-53.595608,24.676783
Electric,small,-53.75743,22.645967
Electric,small,-54.06092,21.899689
Clothing,Women,13.208017,-21.18276
Clothing,Women,12.94476,-21.555105
Clothing,Women,11.83251,-21.79425
Clothing,Women,12.091598,-22.051073
Clothing,Women,15.451543,-22.870787
Clothing,Women,14.171104,-23.394272
Clothing,Women,14.279658,-23.398918
Clothing,Women,12.127015,-23.545954
Clothing,Women,12.669339,-24.06027
Clothing,Women,10.7511215,-24.419962
Clothing,Women,12.011674,-24.838512
Clothing,Women,13.08675,-25.043278
Clothing,Women,10.939329,-25.062826
Clothing,Women,12.779723,-25.079985
Clothing,Women,13.74971,-25.081448
Clothing,Women,14.953785,-25.335983
Clothing,Women,11.996766,-25.368927
Clothing,Women,10.335913,-25.514772
Clothing,Women,9.705161,-25.567274
Clothing,Women,8.518798,-25.601595
Clothing,Women,11.438005,-25.631872
Clothing,Women,12.788797,-25.693836
Clothing,Women,12.263632,-25.90473
Clothing,Women,10.532137,-26.06275
Clothing,Women,13.7482,-26.2889
Clothing,Women,7.921385,-26.308638
Clothing,Women,12.714733,-26.324026
Clothing,Women,8.485884,-26.33033
Clothing,Women,10.710237,-26.607023
Clothing,Women,8.946187,-26.618599
Clothing,Women,8.4653015,-26.848942
Clothing,Women,12.808271,-26.853098
Clothing,Women,12.134587,-26.9077
Clothing,Women,14.25378,-27.309654
Clothing,Women,16.674671,-27.574343
Clothing,Women,10.129539,-27.791925
Clothing,Women,14.43512854,-21.14848728
Clothing,Women,12.29009547,-20.95816165
Clothing,Women,13.36267818,-20.54934389
Clothing,Women,13.32206505,-22.37521187
Clothing,Women,12.41899091,-21.42766481
Clothing,Women,13.97339783,-21.82275578
Clothing,Women,13.22693648,-21.74105036
Clothing,Women,12.34116192,-22.44159166
Clothing,Women,14.52839045,-20.15962058
Clothing,Women,13.61799712,-21.32718558
Clothing,Women,13.6620435,-20.99728896
Clothing,Women,14.16320142,-20.43158484
Clothing,Women,13.7252303,-20.85002349
Clothing,Women,13.54009631,-21.75959662
Clothing,Women,12.51119273,-21.20472838
Clothing,Women,12.38753983,-21.68450557
Clothing,Women,12.72234367,-21.91676611
Clothing,Women,13.16990422,-21.15134837
Clothing,Women,12.48080241,-21.14472968
Clothing,Women,13.42151867,-22.01116213
Clothing,Women,13.2717547,-21.790508
Clothing,Women,13.82539798,-21.23513806
Clothing,Women,14.64718805,-20.79977192
Clothing,Women,14.64459712,-20.35933949
Clothing,sports,5.5871387,-7.7159424
Clothing,sports,7.4453983,-44.657978
Clothing,sports,7.5635,-44.5914
Clothing,sports,7.7577796,-18.392937
Clothing,sports,8.351349,-37.77099
Clothing,sports,10.170689,-47.25365
Clothing,sports,10.176102,-44.94485
Clothing,sports,10.202354,-42.04456
Clothing,sports,10.270018,-44.824505
Clothing,sports,10.475022,-39.71671
Clothing,sports,10.486071,-47.15946
Clothing,sports,10.55996,-34.46717
Clothing,sports,10.6027565,-39.85795
Clothing,sports,10.617842,-32.927326
Clothing,sports,10.632273,-34.654118
Clothing,sports,10.917734,-46.945183
Clothing,sports,11.04905,-37.554176
Clothing,sports,11.304611,-40.569725
Clothing,sports,11.405669,-36.005043
Clothing,sports,11.410604,-36.850746
Clothing,sports,11.47427,-40.794785
Clothing,sports,11.486043,-36.184513
Clothing,sports,11.535159,-44.71549
Clothing,sports,11.740982,-36.821117
Clothing,sports,11.943085,-46.735107
Clothing,sports,12.062096,-46.587036
Clothing,sports,12.183795,-41.455482
Clothing,sports,12.285645,-36.802197
Clothing,sports,12.461004,-41.518295
Clothing,sports,12.47278,-41.372322
Clothing,sports,12.682525,-35.30563
Clothing,sports,12.8055935,-40.45864
Clothing,sports,12.991147,-44.86762
Clothing,sports,13.417232,-44.20722
Clothing,sports,13.8279915,-44.0026
Clothing,sports,13.85196,-44.290733
Clothing,sports,14.20524,-44.702114
Clothing,sports,14.984381,-44.047295
Clothing,sports,15.879233,-39.136234
Clothing,sports,15.892096,-39.10731
Clothing,sports,15.900672,-39.377853
Clothing,sports,16.697983,-38.118256
Clothing,sports,16.798506,-38.02939
Clothing,sports,16.79968,-37.797462
Clothing,sports,17.130598,-36.66762
Clothing,sports,19.156343,-22.44415
Clothing,Men,7.2722745,-36.352375
Clothing,Men,7.105112,-37.241253
Clothing,Men,6.825899,-36.834145
Clothing,Men,6.5124955,-38.203655
Clothing,Men,6.335825,-37.918217
Clothing,Men,6.279502,-36.181183
Clothing,Men,6.22484,-36.62042
Clothing,Men,6.2131968,-39.633026
Clothing,Men,6.177388,-35.73868
Clothing,Men,5.968282,-39.10557
Clothing,Men,5.9590316,-7.262341
Clothing,Men,5.9521284,-37.17313
Clothing,Men,5.856399,-38.51038
Clothing,Men,5.5231543,-38.432537
Clothing,Men,5.389123,-36.316406
Clothing,Men,5.2199225,-39.751602
Clothing,Men,4.8935046,-39.245052
Clothing,Men,4.736848,-37.06868
Clothing,Men,3.9444115,-38.149906
Clothing,Men,3.699946,-38.100533
Clothing,Men,6.248591649,-39.68686892
Clothing,Men,6.02664319,-38.16752663
Clothing,Men,6.166412517,-37.78965423
Clothing,Men,5.745309539,-39.21177968
Clothing,Men,6.015501215,-38.15676122
Clothing,Men,5.880556187,-39.10177143
Clothing,Men,6.194832216,-39.11243452
Clothing,Men,5.6114174,-38.30040539
Clothing,Men,5.509931879,-38.00861988
Clothing,Men,6.158495978,-38.99749633
Clothing,Men,6.125962642,-39.24226599
Clothing,Men,6.413193459,-37.74158201
Clothing,Men,5.518250557,-39.53544413
Clothing,Men,5.902667467,-39.4682104
Clothing,Men,6.396095099,-38.09925677
Clothing,Men,5.875970695,-39.29074649
Clothing,Men,5.675370956,-38.82289927
Clothing,Men,5.723013718,-39.80027753
Clothing,Men,6.301393468,-38.76247843
Clothing,Men,6.132823503,-39.06406893
Clothing,Men,6.157439815,-37.9663758
Clothing,Men,5.822031095,-38.12051966
Clothing,Men,6.043363947,-37.61441734
Clothing,Men,6.309661742,-39.84550285
Clothing,Men,5.543911463,-37.71909865
Clothing,Men,5.175821968,-39.80350238
Clothing,Men,5.421615801,-38.26158993
Clothing,Men,5.266804904,-39.7972386
Clothing,Men,5.969440678,-38.54927275
Clothing,Men,5.923019046,-39.95167513
Clothing,Men,5.174514236,-38.28361899
Clothing,Men,5.885711273,-37.66463537
Clothing,Men,5.224363461,-38.43158333
Clothing,Men,5.114869124,-37.7787908
Clothing,Men,5.06748779,-39.86646839
Clothing,Men,5.42795565,-39.95047007
Clothing,Men,5.128212625,-38.91451405
Clothing,Men,5.770812566,-39.24825087
Clothing,Men,5.965274584,-39.9007766
Clothing,Men,5.157708401,-38.39198587
Clothing,Men,5.175893186,-37.52276191
Clothing,Men,5.739265701,-39.8201334
Clothing,Men,5.867039809,-39.26860097
Clothing,Men,5.017142536,-38.17177755
Clothing,Men,5.38508197,-38.01812513
Clothing,Men,5.387549649,-39.39224749
Clothing,Men,5.513078142,-39.98019751
Clothing,Men,5.996648456,-39.8010296
Daily Supplies,sundry,83.297485,11.534475
Daily Supplies,sundry,83.049805,12.028471
Daily Supplies,sundry,83.017685,13.168109
Daily Supplies,sundry,82.75687,12.796488
Daily Supplies,sundry,82.480675,11.914153
Daily Supplies,sundry,82.43487,10.78152
Daily Supplies,sundry,81.961586,11.052645
Daily Supplies,sundry,81.81175,12.662048
Daily Supplies,sundry,81.66828,12.390557
Daily Supplies,sundry,81.64798,10.847696
Daily Supplies,sundry,81.27605,13.555683
Daily Supplies,sundry,81.1762,13.79472
Daily Supplies,sundry,81.07632,12.027191
Daily Supplies,sundry,80.74823,10.574085
Daily Supplies,sundry,80.53399,11.92194
Daily Supplies,sundry,80.523254,13.032588
Daily Supplies,sundry,80.43296,10.963093
Daily Supplies,sundry,80.41169,13.258222
Daily Supplies,sundry,80.38848,11.80315
Daily Supplies,sundry,80.12252,10.620255
Daily Supplies,sundry,79.795845,13.602365
Daily Supplies,sundry,79.62091,11.414515
Daily Supplies,sundry,79.61077,12.533767
Daily Supplies,sundry,79.56663,12.155685
Daily Supplies,sundry,78.69854,12.227973
Daily Supplies,sundry,73.54755,11.240814
Daily Supplies,sundry,73.51389,11.257371
Daily Supplies,sundry,73.33259,11.3886595
Daily Supplies,sundry,79.2147553,12.48686074
Daily Supplies,sundry,82.95007762,12.71035095
Daily Supplies,sundry,82.00698849,12.73676079
Daily Supplies,sundry,82.15689783,11.84726378
Daily Supplies,sundry,78.76667401,11.00603392
Daily Supplies,sundry,79.38851165,11.59443338
Daily Supplies,sundry,81.20398054,11.04393311
Daily Supplies,sundry,82.31692004,11.48755033
Daily Supplies,sundry,78.79794773,12.63099024
Daily Supplies,sundry,81.41461668,12.17625662
Daily Supplies,sundry,83.0628195,12.42623187
Daily Supplies,sundry,82.60270291,11.37149048
Daily Supplies,sundry,82.51296412,11.66055918
Daily Supplies,sundry,81.37036218,11.0265762
Daily Supplies,sundry,81.01833916,11.7474536
Daily Supplies,sundry,81.01332984,12.60132623
Daily Supplies,sundry,81.16213675,12.17056876
Daily Supplies,sundry,79.52513503,12.12244192
Daily Supplies,sundry,79.65011585,11.29451472
Daily Supplies,sundry,83.37246476,12.3986478
Daily Supplies,sundry,82.11614756,11.86029199
Daily Supplies,sundry,80.95893409,11.30419974
Daily Supplies,sundry,78.92434877,11.6833499
Daily Supplies,sundry,83.20473428,12.30717912
Daily Supplies,food,53.454742,-14.277894
Daily Supplies,food,53.459713,-14.082111
Daily Supplies,food,54.484383,-15.225743
Daily Supplies,food,64.58565,-4.280211
Daily Supplies,food,50.66374,-14.093299
Daily Supplies,food,45.044514,-9.873688
Daily Supplies,food,56.30433,-14.903971
Daily Supplies,food,45.10253,-9.840041
Daily Supplies,food,56.914276,-13.819718
Daily Supplies,food,45.021328,-9.742801
Daily Supplies,food,14.926971,-14.970928
Daily Supplies,food,53.277378,-1.2689666
Daily Supplies,food,56.28066,-16.101828
Daily Supplies,food,50.318806,-3.334592
Daily Supplies,food,39.744553,-0.5716989
Daily Supplies,food,55.807156,-17.039696
Daily Supplies,food,56.335785,-15.758258
Daily Supplies,food,39.407192,-0.9700062
Daily Supplies,food,51.754456,-15.378077
Daily Supplies,food,55.43283,-11.272356
Daily Supplies,food,53.546352,-0.7123058
Daily Supplies,food,52.09874,-16.106314
Daily Supplies,food,57.147747,-6.7829924
Daily Supplies,food,64.60215,-4.6512375
Daily Supplies,food,56.787354,-7.6651044
Daily Supplies,food,39.553467,-1.2221203
Daily Supplies,food,51.021442,-13.911096
Daily Supplies,food,48.263443,2.23327
Daily Supplies,food,55.989254,-14.119712
Daily Supplies,food,57.03649,-7.40672
Daily Supplies,food,57.140057,-13.789107
Daily Supplies,food,52.685677,-15.08995
Daily Supplies,food,45.24433,-10.32419
Daily Supplies,food,56.586823,-16.510351
Daily Supplies,food,55.699722,7.079939
Daily Supplies,food,61.904797,-5.6994286
Daily Supplies,food,64.08848,-2.127569
Daily Supplies,food,56.992508,-16.655073
Daily Supplies,food,60.469555,0.70420784
Daily Supplies,food,64.48376,-3.3488102
Daily Supplies,food,54.971966,-11.942661
Daily Supplies,food,43.070717,-5.7007723
Daily Supplies,food,54.91477,-14.813814
Daily Supplies,food,46.38166,-2.3819215
Daily Supplies,food,52.36796,-15.921706
Daily Supplies,food,64.21686,-9.661508
Daily Supplies,food,61.18234,-4.7334037
Daily Supplies,food,55.033924,-12.536261
Daily Supplies,food,59.304157,-6.6103563
Daily Supplies,food,43.30041,-5.7963815
Daily Supplies,food,55.679356,-17.570538
Daily Supplies,food,53.219574,-11.723438
Daily Supplies,food,56.823837,-5.2572756
Daily Supplies,food,43.566963,-5.8527355
Daily Supplies,food,56.70586,-5.4377604
Daily Supplies,food,51.398727,-15.534701
Daily Supplies,food,55.46051,-11.191272
Daily Supplies,food,47.926373,-13.528748
Daily Supplies,food,63.86241,-1.7226138
Daily Supplies,food,62.976303,-3.3190386
Daily Supplies,food,63.672466,-1.4317505
Daily Supplies,food,50.29663,-3.2438943
Daily Supplies,food,57.515446,-16.670166
Daily Supplies,food,64.90812,-9.802774
Daily Supplies,food,67.16906,-4.8847284
Daily Supplies,food,66.998344,-4.725329
Daily Supplies,food,48.12136,-16.221678
Daily Supplies,food,55.55819,-17.844501
Daily Supplies,food,64.62798,-7.1158433
Daily Supplies,food,54.657715,-0.2972479
Daily Supplies,food,48.22365,-16.073137
Daily Supplies,food,56.743057,0.40136683
Daily Supplies,food,63.923622,-9.843253
Daily Supplies,food,43.49667,-5.962358
Daily Supplies,food,61.293354,0.56379926
Daily Supplies,food,65.73842,-4.0804725
Daily Supplies,food,53.82737,-12.221056
Daily Supplies,food,46.645237,-2.028259
Daily Supplies,food,48.376255,-16.020882
Daily Supplies,food,57.3184,-12.772727
Daily Supplies,food,53.81282,-13.287504
Daily Supplies,food,55.051228,-12.884042
Daily Supplies,food,55.393127,-13.747813
Daily Supplies,food,52.49023,0.6110236
Daily Supplies,food,57.496315,-12.799596
Daily Supplies,food,39.47972,-0.4390202
Daily Supplies,food,62.832138,-2.756112
Daily Supplies,food,52.752533,-10.911146
Daily Supplies,food,48.17642,-16.222532
Daily Supplies,food,64.23137,-5.1056204
Daily Supplies,food,52.149635,-2.3078983
Daily Supplies,food,63.52874,-9.65748
Daily Supplies,food,50.95547,-13.0547695
Daily Supplies,food,47.205658,-2.2915719
Daily Supplies,food,52.082745,-16.751354
Daily Supplies,food,54.52742,9.303454
Daily Supplies,food,55.56755,9.01382
Daily Supplies,food,47.94322,2.8426144
Daily Supplies,food,54.84899,-13.686942
Daily Supplies,food,56.38305,-11.49827
Daily Supplies,food,61.93092,-6.72617
Daily Supplies,food,54.968174,9.655399
Daily Supplies,food,62.91733,-1.3679082
Daily Supplies,food,64.45804,-0.88260716
Daily Supplies,food,56.696117,-7.9238505
Daily Supplies,food,65.82797,-1.653007
Daily Supplies,food,53.625465,3.0952961
Daily Supplies,food,54.960617,8.528495
Daily Supplies,food,52.078197,-15.201476
Daily Supplies,food,56.947906,0.1461032
Daily Supplies,food,66.32355,-4.572317
Daily Supplies,food,54.954174,4.7431827
Daily Supplies,food,63.338814,-9.881385
Daily Supplies,food,56.6246,-8.0144415
Daily Supplies,food,64.23285,-7.3674726
Daily Supplies,food,55.375763,9.49518
Daily Supplies,food,45.714073,-10.441927
Daily Supplies,food,53.754765,0.18423307
Daily Supplies,food,56.988686,-12.297858
Daily Supplies,food,51.660545,-16.549326
Daily Supplies,food,63.64077,-0.06606725
Daily Supplies,food,66.82904,-2.199879
Daily Supplies,food,65.479355,-5.137363
Daily Supplies,food,47.75406,3.0877137
Daily Supplies,food,38.54766,-0.6387453
Daily Supplies,food,60.83915,-6.2336497
Daily Supplies,food,57.269894,-0.2003025
Daily Supplies,food,57.05453,6.054702
Daily Supplies,food,48.203617,-1.786737
Daily Supplies,food,53.433826,2.6597795
Daily Supplies,food,59.579994,-3.7962077
Daily Supplies,food,57.94287,-6.0109873
Daily Supplies,food,60.81464,-7.326431
Daily Supplies,food,47.469593,-2.4638557
Daily Supplies,food,64.22943,-6.1971445
Daily Supplies,food,46.26054,-1.7620541
Daily Supplies,food,56.44686,0.9042502
Daily Supplies,food,56.776073,-17.637049
Daily Supplies,food,53.18013,2.8388104
Daily Supplies,food,46.49973,-1.6849054
Daily Supplies,food,62.762638,-8.60711
Daily Supplies,food,61.99105,-5.505132
Daily Supplies,food,40.067783,-0.9132217
Daily Supplies,food,61.616848,0.46231568
Daily Supplies,food,65.930016,-0.9205224
Daily Supplies,food,67.4174,-5.372077
Daily Supplies,food,63.51312,-6.5794606
Daily Supplies,food,55.007305,8.090695
Daily Supplies,food,67.864334,-9.067918
Daily Supplies,food,65.50665,-1.475308
Daily Supplies,food,54.50133,8.631007
Daily Supplies,food,67.67247,-9.007573
Daily Supplies,food,55.89845,7.100463
Daily Supplies,food,47.77553,-1.7259289
Daily Supplies,food,65.86401,-8.475794
Daily Supplies,food,65.04875,-2.2934778
Daily Supplies,food,67.99302,-9.050269
Daily Supplies,food,59.41243,-3.60736
Daily Supplies,food,61.811954,-3.5062883
Daily Supplies,food,62.0279,-2.9809947
Daily Supplies,food,67.094246,-7.626081
Daily Supplies,food,53.231785,3.019745
Daily Supplies,food,63.07448,-0.22865316
Daily Supplies,food,53.715237,9.776418
Daily Supplies,food,62.83341,-2.2202675
Daily Supplies,food,65.85646,-8.256424
Daily Supplies,food,46.541737,-1.0922214
